High-Speed Imaging Receiver Design for 6G Optical Wireless Communications: A Rate-FOV Trade-Off

The design of a compact high-speed and wide field of view (FOV) receiver is challenging due to the presence of two well-known trade-offs. The first one is the area-bandwidth trade-off of photodetectors (PDs) and the second one is the gain-FOV trade-off due to the use of optics. The combined effects of these two trade-offs imply that the achievable data rate of an imaging optical receiver is limited by its FOV, i.e., a rate-FOV trade-off. To control the area-bandwidth trade-off, an array of small PDs can be used instead of a single PD. Moreover, in practice, a large-area lens is required to ensure sufficient power collection, which in turn limits the receiver FOV (i.e., gain-FOV trade-off). We propose an imaging receiver design in the form of an array of arrays. To achieve a reasonable receiver FOV, we use individual focusing lens for each PD array rather than a single collection lens for the whole receiver. The proposed array of arrays structure provides an effective method to control both gain-FOV trade-off (via an array of lenses) and area-bandwidth trade-off (via arrays of PDs). We first derive a tractable analytical model for the SNR of an array of PDs where the maximum ratio combining has been employed. Then, we extend the model for the proposed array of arrays structure and the accuracy of the analytical model is verified based on several Optic Studio-based simulations. Next, we formulate an optimization problem to maximize the achievable data rate of the imaging receiver subject to a minimum required FOV. The optimization problem is solved for two commonly used modulation techniques, namely, OOK and direct current biased optical orthogonal frequency division multiplexing with variable rate quadrature amplitude modulation. It is demonstrated that a data rate of ~ 24 Gbps with a FOV of 15 is achievable using OOK with a total receiver size of 2 cm by 2 cm.

==> AllData/BCt.dat <==
10	53.3965769387683
11	48.5423426716076
12	44.4971474489736
13	41.0742899528987
14	38.1404120991202
15	35.5977179591789
16	33.3728605867302
17	31.4097511404520
18	29.6647649659824
19	28.1034615467202
20	26.6982884693842
21	25.4269413994135
22	24.2711713358038
23	23.2159030168558
24	22.2485737244868
25	21.3586307755073
26	20.5371449764494
27	19.7765099773216
28	19.0702060495601
29	18.4126127375063
30	17.7988589795894
31	17.2247022383124
32	16.6864302933651
33	16.1807808905359
34	15.7048755702260
35	15.2561648396481
36	14.8323824829912
37	14.4315072807482
38	14.0517307733601
39	13.6914299842996
40	13.3491442346921
41	13.0235553509191
42	12.7134706997067
43	12.4178085904112
44	12.1355856679019
45	11.8659059863930
46	11.6079515084279
47	11.3609738167592
48	11.1242868622434
49	10.8972605997486
50	10.6793153877537
51	10.4699170468173
52	10.2685724882247
53	10.0748258375035
54	9.88825498866080
55	9.70846853432152
56	9.53510302478006
57	9.36782051557339
58	9.20630636875316
59	9.05026727775734
60	8.89942948979472
61	8.75353720307678
62	8.61235111915618
63	8.47564713313783
64	8.34321514668255
65	8.21485799057974
66	8.09039044526793
67	7.96963834906990
68	7.85243778511299
69	7.73863433895193
70	7.62808241982405
71	7.52064463926314
72	7.41619124149560
73	7.31459958065320
74	7.21575364037410
75	7.11954359183578
76	7.02586538668004
77	6.93462038165822
78	6.84571499214979
79	6.75906037199599
80	6.67457211734604
81	6.59216999244054
82	6.51177767545955
83	6.43332252274317
84	6.35673534985337
85	6.28195022809039
86	6.20890429520562
87	6.13753757916877
88	6.06779283395095
89	5.99961538637846
90	5.93295299319648
91	5.86775570755696
92	5.80397575421395
93	5.74156741277079
94	5.68048690837961
95	5.62069230934404
96	5.56214343112170
97	5.50480174626478
98	5.44863029987432
99	5.39359363017862
100	5.33965769387683
101	5.28678979591766
102	5.23495852340866
103	5.18413368337557
104	5.13428624411234
105	5.08538827988270
106	5.03741291875173
107	4.99033429334284
108	4.94412749433040
109	4.89876852649251
110	4.85423426716076
111	4.81050242691607
112	4.76755151239003
113	4.72536079104145
114	4.68391025778670
115	4.64318060337116
116	4.60315318437658
117	4.56380999476652
118	4.52513363887867
119	4.48710730577885
120	4.44971474489736
121	4.41294024287342
122	4.37676860153839
123	4.34118511697303
124	4.30617555957809
125	4.27172615510147
126	4.23782356656892
127	4.20445487706837
128	4.17160757334128
129	4.13926953013708
130	4.10742899528987
131	4.07607457547850
132	4.04519522263396
133	4.01478022096003
134	3.98481917453495
135	3.95530199546432
136	3.92621889255649
137	3.89756036049404
138	3.86931716947597
139	3.84148035530707
140	3.81404120991202
141	3.78699127225307
142	3.76032231963157
143	3.73402635935443
144	3.70809562074780
145	3.68252254750126
146	3.65729979032660
147	3.63242019991621
148	3.60787682018705
149	3.58366288179653
150	3.55977179591789
151	3.53619714826280
152	3.51293269334002
153	3.48997234893911
154	3.46731019082911
155	3.44494044766247
156	3.42285749607489
157	3.40105585597251
158	3.37953018599800
159	3.35827527916782
160	3.33728605867302
161	3.31655757383654
162	3.29608499622027
163	3.27586361587536
164	3.25588883772978
165	3.23615617810717
166	3.21666126137159
167	3.19739981669271
168	3.17836767492669
169	3.15956076560759
170	3.14097511404520
171	3.12260683852446
172	3.10445214760281
173	3.08650733750106
174	3.06876878958439
175	3.05123296792962
176	3.03389641697547
177	3.01675575925245
178	2.99980769318923
179	2.98304899099264
180	2.96647649659824
181	2.95008712368886
182	2.93387785377848
183	2.91784573435893
184	2.90198787710697
185	2.88630145614964
186	2.87078370638539
187	2.85543192185927
188	2.84024345418981
189	2.82521571104594
190	2.81034615467202
191	2.79563230045908
192	2.78107171556085
193	2.76666201755276
194	2.75240087313239
195	2.73828599685991
196	2.72431514993716
197	2.71048613902377
198	2.69679681508931
199	2.68324507229992
200	2.66982884693842
201	2.65654611635663
202	2.64339489795883
203	2.63037324821519
204	2.61747926170433
205	2.60471107018382
206	2.59206684168778
207	2.57954477965064
208	2.56714312205617
209	2.55486014061092
210	2.54269413994135
211	2.53064345681366
212	2.51870645937586
213	2.50688154642105
214	2.49516714667142
215	2.48356171808225
216	2.47206374716520
217	2.46067174833034
218	2.44938426324625
219	2.43819986021773
220	2.42711713358038
221	2.41613470311169
222	2.40525121345803
223	2.39446533357705
224	2.38377575619501
225	2.37318119727859
226	2.36268039552072
227	2.35227211184001
228	2.34195512889335
229	2.33172825060124
230	2.32159030168558
231	2.31154012721941
232	2.30157659218829
233	2.29169858106302
234	2.28190499738326
235	2.27219476335184
236	2.26256681943934
237	2.25302012399866
238	2.24355365288943
239	2.23416639911164
240	2.22485737244868
241	2.21562559911902
242	2.20647012143671
243	2.19738999748018
244	2.18838430076919
245	2.17945211994973
246	2.17059255848652
247	2.16180473436309
248	2.15308777978904
249	2.14444084091439
250	2.13586307755073
251	2.12735366289914
252	2.11891178328446
253	2.11053663789598
254	2.10222743853419
255	2.09398340936346
256	2.08580378667064
257	2.07768781862912
258	2.06963476506854
259	2.06164389724974
260	2.05371449764494
261	2.04584585972292
262	2.03803728773925
263	2.03028809653112
264	2.02259761131698
265	2.01496516750069
266	2.00739011048001
267	1.99987179545949
268	1.99240958726747
269	1.98500286017726
270	1.97765099773216
271	1.97035339257448
272	1.96310944627825
273	1.95591856918565
274	1.94878018024702
275	1.94169370686430
276	1.93465858473798
277	1.92767425771727
278	1.92074017765354
279	1.91385580425693
280	1.90702060495601
281	1.90023405476044
282	1.89349563612654
283	1.88680483882574
284	1.88016115981579
285	1.87356410311468
286	1.86701317967721
287	1.86050790727416
288	1.85404781037390
289	1.84763242002659
290	1.84126127375063
291	1.83493391542159
292	1.82864989516330
293	1.82240876924124
294	1.81621009995811
295	1.81005345555147
296	1.80393841009352
297	1.79786454339287
298	1.79183144089827
299	1.78583869360429
300	1.77988589795894
301	1.77397265577303
302	1.76809857413140
303	1.76226326530589
304	1.75646634667001
305	1.75070744061535
306	1.74498617446955
307	1.73930218041591
308	1.73365509541456
309	1.72804456112519
310	1.72247022383124
311	1.71693173436554
312	1.71142874803745
313	1.70596092456129
314	1.70052792798625
315	1.69512942662757
316	1.68976509299900
317	1.68443460374664
318	1.67913763958391
319	1.67387388522785
320	1.66864302933651
321	1.66344476444761
322	1.65827878691827
323	1.65314479686589
324	1.64804249811013
325	1.64297159811595
326	1.63793180793768
327	1.63292284216417
328	1.62794441886489
329	1.62299625953703
330	1.61807808905359
331	1.61318963561234
332	1.60833063068579
333	1.60350080897202
334	1.59869990834636
335	1.59392766981398
336	1.58918383746334
337	1.58446815842043
338	1.57978038280380
339	1.57512026368048
340	1.57048755702260
341	1.56588202166476
342	1.56130341926223
343	1.55675151424981
344	1.55222607380140
345	1.54772686779039
346	1.54325366875053
347	1.53880625183770
348	1.53438439479219
349	1.52998787790167
350	1.52561648396481
351	1.52126999825551
352	1.51694820848774
353	1.51265090478097
354	1.50837787962622
355	1.50412892785263
356	1.49990384659462
357	1.49570243525962
358	1.49152449549632
359	1.48736983116346
360	1.48323824829912
361	1.47912955509054
362	1.47504356184443
363	1.47098008095780
364	1.46693892688924
365	1.46291991613064
366	1.45892286717946
367	1.45494760051140
368	1.45099393855349
369	1.44706170565768
370	1.44315072807482
371	1.43926083392907
372	1.43539185319270
373	1.43154361766135
374	1.42771596092963
375	1.42390871836716
376	1.42012172709490
377	1.41635482596202
378	1.41260785552297
379	1.40888065801500
380	1.40517307733601
381	1.40148495902279
382	1.39781615022954
383	1.39416649970674
384	1.39053585778043
385	1.38692407633164
386	1.38333100877638
387	1.37975651004569
388	1.37620043656619
389	1.37266264624083
390	1.36914299842996
391	1.36564135393269
392	1.36215757496858
393	1.35869152515950
394	1.35524306951189
395	1.35181207439920
396	1.34839840754465
397	1.34500193800424
398	1.34162253614996
399	1.33826007365334
400	1.33491442346921
